Analytic Light Curves in Reflected Light: Phase Curves, Occultations, and Non-Lambertian Scattering for Spherical Planets and Moons

We derive efficient, closed form, differentiable, and numerically stable solutions for the flux measured from a spherical planet or moon seen in reflected light, either in or out of occultation. Our expressions apply to the computation of scattered light phase curves of exoplanets, secondary eclipse light curves in the optical, or future measurements of planet-moon and planet-planet occultations, as well as to photometry of solar system bodies. We derive our solutions for Lambertian bodies illuminated by a point source, but extend them to model illumination sources of finite angular size and rough surfaces with phase-dependent scattering. Our algorithm is implemented in Python within the open-source starry mapping framework and is designed with efficient gradient-based inference in mind. The algorithm is 4-5 orders of magnitude faster than direct numerical evaluation methods and about 10 orders of magnitude more precise. We show how the techniques developed here may one day lead to the construction of two-dimensional maps of terrestrial planet surfaces, potentially enabling the detection of continents and oceans on exoplanets in the habitable zone.

==> figures/data/G20091204_2o1_JHS_0.txt <==
   533.01600    0.979179   1.000000
   533.03380    1.024563   1.000000
   533.05160    1.007092   1.000000
   533.06938    1.030186   1.000000
   533.08718    1.009703   1.000000
   533.10498    0.990625   1.000000
   533.12277    0.974560   1.000000
   533.14057    0.997654   1.000000
   533.15837    0.991228   1.000000
   533.17615    1.012514   1.000000
   533.19395    0.997854   1.000000
   533.21175    1.010305   1.000000
   533.22953    0.972552   1.000000
   533.24733    1.022756   1.000000
   533.26513    1.008899   1.000000
   533.28292    1.002875   1.000000
   533.30072    0.978777   1.000000
   533.31852    1.000666   1.000000
   533.33630    1.039423   1.000000
   533.35410    1.021551   1.000000
   533.37190    1.049665   1.000000
   533.38968    0.986207   1.000000
   533.40748    1.008297   1.000000
   533.42528    1.039825   1.000000
   533.44307    1.034805   1.000000
   533.46087    1.021952   1.000000
   533.47867    1.038419   1.000000
   533.49645    1.027977   1.000000
   533.51425    1.064927   1.000000
   533.53205    0.963113   1.000000
   533.54983    1.040628   1.000000
   533.56763    1.002072   1.000000
   533.58543    1.014321   1.000000
   533.60322    1.008899   1.000000
   533.62102    1.009301   1.000000
   533.63882    1.011912   1.000000
   533.65660    0.960503   1.000000
   533.67440    1.042034   1.000000
   533.69220    1.010707   1.000000
   533.70998    0.991428   1.000000
   533.72778    1.024362   1.000000
   533.74558    1.023559   1.000000
   533.76337    1.027776   1.000000
   533.78117    1.029182   1.000000
   533.79897    1.007694   1.000000
   533.81675    1.020948   1.000000
   533.83455    0.996047   1.000000
   533.85235    1.012313   1.000000
   533.87013    1.018539   1.000000
   533.88793    1.026571   1.000000
   533.90573    0.984400   1.000000
   533.92352    1.010506   1.000000
   533.94132    0.997252   1.000000
   533.95912    1.015125   1.000000
   533.97690    1.000063   1.000000
   533.99470    0.973154   1.000000
   534.01250    1.021350   1.000000
   534.03028    0.971748   1.000000
   534.04808    1.041030   1.000000
   534.06588    1.012112   1.000000
   534.08368    1.009703   1.000000
   534.10147    0.991228   1.000000
   534.11927    0.985404   1.000000
   534.13707    1.014522   1.000000
   534.15485    0.977773   1.000000
   534.17265    0.996650   1.000000
   534.19045    1.038419   1.000000
   534.20823    1.046452   1.000000
   534.22603    1.038620   1.000000
   534.24383    1.007895   1.000000
   534.26162    1.009903   1.000000
   534.27942    1.020948   1.000000
   534.29722    1.009502   1.000000
   534.31500    1.039223   1.000000
   534.33280    1.007494   1.000000
   534.35060    1.001871   1.000000
   534.36838    1.019342   1.000000
   534.38618    0.989621   1.000000
   534.40398    0.954679   1.000000
   534.42177    0.995445   1.000000
   534.43957    0.937007   1.000000
   534.45737    0.984400   1.000000
   534.47515    0.973957   1.000000
   534.49295    0.978375   1.000000
   534.51075    0.991228   1.000000
   534.52853    0.968134   1.000000
   534.54633    1.004883   1.000000
   534.56413    0.991228   1.000000
   534.58192    0.998658   1.000000
   534.59972    0.981388   1.000000
   534.61752    1.007092   1.000000
   534.63530    1.002473   1.000000
   534.65310    1.005887   1.000000
   534.67090    0.995646   1.000000
   534.68868    0.992031   1.000000
   534.70648    0.972150   1.000000
   534.72428    0.957691   1.000000
   534.74207    1.004682   1.000000
   534.75987    0.995646   1.000000
   534.77767    1.010104   1.000000
   534.79545    1.026170   1.000000
   534.81325    1.038620   1.000000
   534.83105    0.971548   1.000000
   534.84883    1.007895   1.000000
   534.86663    0.998055   1.000000
   534.88443    1.022153   1.000000
   534.90222    1.002674   1.000000
   534.92002    1.020145   1.000000
   534.93782    1.004481   1.000000
   534.95560    1.040628   1.000000
   534.97340    1.001068   1.000000
   534.99120    1.000063   1.000000
   535.00898    1.007092   1.000000
   535.02678    1.028981   1.000000
   535.04458    1.009903   1.000000
   535.06237    0.966126   1.000000
   535.08017    1.007494   1.000000
   535.09797    0.981588   1.000000
   535.11575    0.999662   1.000000
   535.13355    0.999260   1.000000
   535.15135    1.024965   1.000000
   535.16913    1.002875   1.000000
   535.18693    0.989019   1.000000
   535.20473    1.007694   0.999937
   535.22252    0.997453   0.999665
   535.24032    0.992633   0.999251
   535.25812    1.012715   0.998685
   535.27590    1.034403   0.997954
   535.29370    1.003879   0.997112
   535.31150    0.994240   0.996102
   535.32928    0.968134   0.995056
   535.34708    0.990424   0.993786
   535.36488    1.006289   0.992497
   535.38267    0.977773   0.991055
   535.40047    1.029583   0.989500
   535.41827    0.945843   0.987900
   535.43605    0.963515   0.986147
   535.45385    0.986408   0.984413
   535.47165    0.974761   0.982423
   535.48943    0.969138   0.980499
   535.50723    0.965925   0.978444
   535.52503    0.972150   0.976246
   535.54282    0.998457   0.974093
   535.56062    0.926565   0.971726
   535.57842    1.000063   0.969441
   535.59620    0.959298   0.966939
   535.61400    0.980584   0.964449
   535.63180    0.970544   0.961890
   535.64958    0.939819   0.959211
   535.66738    1.004080   0.956512
   535.68518    0.948855   0.953738
   535.70297    0.995244   0.950922
   535.72077    0.939819   0.947968
   535.73857    0.927971   0.945108
   535.75635    0.957691   0.942062
   535.77415    0.925962   0.939027
   535.79195    0.898852   0.935847
   535.80973    0.910700   0.932667
   535.82753    0.922749   0.929500
   535.84533    0.902467   0.926180
   535.86312    0.922549   0.922932
   535.88092    0.892828   0.919491
   535.89872    0.916926   0.916120
   535.91650    0.886803   0.912644
   535.93430    0.929577   0.909168
   535.95210    0.919536   0.905523
   535.96988    0.898250   0.902005
   535.98768    0.903270   0.898307
   536.00548    0.904676   0.894702
   536.02327    0.915922   0.890928
   536.04107    0.876160   0.887199
   536.05887    0.872746   0.883365
   536.07665    0.843025   0.879586
   536.09445    0.853066   0.875666
   536.11225    0.851861   0.871799
   536.13003    0.873349   0.867816
   536.14783    0.878570   0.863871
   536.16563    0.862906   0.859900
   536.18342    0.848849   0.855916
   536.20122    0.812301   0.851823
   536.21902    0.840616   0.847765
   536.23680    0.802661   0.843724
   536.25460    0.836800   0.839600
   536.27240    0.832181   0.835381
   536.29018    0.820735   0.831232
   536.30798    0.829571   0.827030
   536.32578    0.793825   0.822859
   536.34357    0.823145   0.818650
   536.36137    0.790612   0.814454
   536.37917    0.804067   0.810194
   536.39695    0.788403   0.805967
   536.41475    0.781576   0.801768
   536.43255    0.825554   0.797466
   536.45033    0.780572   0.793207
   536.46813    0.792420   0.788923
   536.48593    0.798645   0.784736
   536.50372    0.737396   0.780346
   536.52152    0.785592   0.776136
   536.53932    0.793825   0.771890
   536.55710    0.774146   0.767642
   536.57490    0.778563   0.763388
   536.59270    0.760691   0.759198
   536.61048    0.754666   0.755070
   536.62828    0.741212   0.750849
   536.64608    0.771937   0.746702
   536.66387    0.739404   0.742623
   536.68167    0.717315   0.738548
   536.69947    0.775752   0.734477
   536.71725    0.754666   0.730397
   536.73505    0.749244   0.726465
   536.75285    0.712495   0.722533
   536.77063    0.717716   0.718682
   536.78843    0.686791   0.714875
   536.80623    0.735388   0.711096
   536.82402    0.701651   0.707478
   536.84182    0.710286   0.703794
   536.85962    0.720528   0.700277
   536.87740    0.697233   0.696822
   536.89520    0.673537   0.693521
   536.91300    0.708680   0.690262
   536.93078    0.716110   0.687050
   536.94858    0.698639   0.684040
   536.96638    0.690606   0.681144
   536.98417    0.704061   0.678245
   537.00197    0.664902   0.675641
   537.01977    0.694622   0.673165
   537.03755    0.685786   0.670745
   537.05535    0.653656   0.668560
   537.07315    0.682975   0.666572
   537.09093    0.674139   0.664633
   537.10873    0.678155   0.663005
   537.12653    0.657672   0.661501
   537.14432    0.647230   0.660192
   537.16212    0.654058   0.659093
   537.17992    0.656467   0.658197
   537.19770    0.702454   0.657458
   537.21550    0.669520   0.656928
   537.23330    0.655463   0.656612
   537.25108    0.668516   0.656427
   537.26888    0.677553   0.656632
   537.28668    0.661086   0.656890
   537.30447    0.666910   0.657474
   537.32227    0.639800   0.658134
   537.34007    0.615903   0.659133
   537.35785    0.639800   0.660168
   537.37565    0.631165   0.661542
   537.39345    0.631767   0.663007
   537.41123    0.655262   0.664593
   537.42903    0.627550   0.666489
   537.44683    0.676750   0.668490
   537.46462    0.680967   0.670621
   537.48242    0.644017   0.672906
   537.50022    0.673938   0.675369
   537.51800    0.671529   0.677923
   537.53580    0.662492   0.680671
   537.55360    0.653254   0.683475
   537.57138    0.675947   0.686330
   537.58918    0.670123   0.689341
   537.60698    0.701450   0.692470
   537.62477    0.701450   0.695755
   537.64257    0.713097   0.699141
   537.66037    0.700848   0.702547
   537.67815    0.720327   0.706018
   537.69595    0.742417   0.709518
   537.71375    0.715306   0.713286
   537.73153    0.696430   0.716882
   537.74933    0.734986   0.720657
   537.76713    0.778363   0.724445
   537.78492    0.713700   0.728380
   537.80272    0.726351   0.732249
   537.82052    0.746232   0.736182
   537.83830    0.745027   0.740046
   537.85610    0.744826   0.744082
   537.87390    0.723741   0.748337
   537.89168    0.742617   0.752457
   537.90948    0.773141   0.756585
   537.92728    0.752859   0.760766
   537.94507    0.802862   0.764924
   537.96287    0.782580   0.769128
   537.98067    0.774547   0.773305
   537.99845    0.768723   0.777558
   538.01625    0.799047   0.781793
   538.03405    0.783383   0.786078
   538.05183    0.797039   0.790376
   538.06963    0.792420   0.794621
   538.08743    0.816317   0.798967
   538.10522    0.819731   0.803187
   538.12302    0.837804   0.807509
   538.14082    0.827964   0.811799
   538.15860    0.805473   0.816132
   538.17640    0.808284   0.820368
   538.19420    0.769527   0.824652
   538.21198    0.865316   0.828936
   538.22978    0.844029   0.833177
   538.24758    0.834792   0.837385
   538.26537    0.837202   0.841688
   538.28317    0.827763   0.845845
   538.30097    0.815112   0.850095
   538.31875    0.849452   0.854245
   538.33655    0.880980   0.858464
   538.35435    0.852665   0.862570
   538.37213    0.834993   0.866733
   538.38993    0.848648   0.870815
   538.40773    0.881180   0.874911
   538.42552    0.904877   0.878854
   538.44332    0.887807   0.882945
   538.46112    0.915520   0.886949
   538.47890    0.899655   0.890961
   538.49670    0.898651   0.894872
   538.51450    0.875357   0.898660
   538.53228    0.897045   0.902642
   538.55008    0.897848   0.906463
   538.56788    0.899254   0.910278
   538.58567    0.907086   0.913990
   538.60347    0.877767   0.917767
   538.62127    0.897848   0.921310
   538.63905    0.931384   0.924958
   538.65685    0.924557   0.928504
   538.67465    0.962913   0.932055
   538.69243    0.911905   0.935482
   538.71023    0.923352   0.938926
   538.72803    0.952269   0.942385
   538.74582    0.923954   0.945559
   538.76362    0.928774   0.948979
   538.78142    0.979781   0.952006
   538.79920    0.951265   0.955218
   538.81700    0.978777   0.958261
   538.83480    0.970544   0.961290
   538.85258    0.925561   0.964193
   538.87038    0.955884   0.967082
   538.88818    0.949659   0.969893
   538.90597    0.981187   0.972556
   538.92377    0.961908   0.975286
   538.94157    1.019342   0.977756
   538.95935    0.968335   0.980216
   538.97715    0.988015   0.982562
   538.99495    0.997854   0.984842
   539.01273    0.968535   0.987076
   539.03053    0.969539   0.989088
   539.04833    0.983195   0.991082
   539.06612    0.984400   0.992808
   539.08392    0.980584   0.994512
   539.10172    1.008899   0.996021
   539.11950    1.000867   0.997347
   539.13730    1.002674   0.998539
   539.15510    0.993236   0.999377
   539.17288    0.988215   1.000000
   539.19068    0.975765   1.000000
   539.20848    1.026772   1.000000
   539.22627    1.035206   1.000000
   539.24407    1.000867   1.000000
   539.26187    1.011108   1.000000
   539.27965    0.989420   1.000000
   539.29745    1.011711   1.000000
   539.31525    0.981588   1.000000
   539.33303    0.992432   1.000000
   539.35083    0.992432   1.000000
   539.36863    1.010908   1.000000
   539.38642    0.951667   1.000000
   539.40422    1.007092   1.000000
   539.42202    0.962511   1.000000
   539.43980    0.952269   1.000000
   539.45760    0.969539   1.000000
   539.47540    0.989019   1.000000
   539.49318    0.994039   1.000000
   539.51098    0.965523   1.000000
   539.52878    0.964921   1.000000
   539.54657    0.980183   1.000000
   539.56437    1.053280   1.000000
   539.58217    0.987211   1.000000
   539.59995    0.961507   1.000000
   539.61775    0.953675   1.000000
   539.63555    1.014321   1.000000
   539.65333    1.058300   1.000000
   539.67113    1.008297   1.000000
   539.68893    1.001670   1.000000
   539.70672    0.996650   1.000000
   539.72452    1.000063   1.000000
   539.74232    0.997252   1.000000
   539.76010    0.963113   1.000000
   539.77790    0.974761   1.000000
   539.79570    0.955683   1.000000
   539.81348    0.973355   1.000000
   539.83128    1.000666   1.000000
   539.84908    0.970945   1.000000
   539.86687    0.937208   1.000000
   539.88467    0.958896   1.000000
   539.90247    0.995646   1.000000
   539.92025    0.996850   1.000000
   539.93805    0.998256   1.000000
   539.95585    1.002674   1.000000
   539.97363    0.981588   1.000000
   539.99143    0.997252   1.000000
   540.00923    1.007293   1.000000
   540.02702    1.026772   1.000000
   540.04482    0.961708   1.000000
   540.06262    0.962310   1.000000
   540.08040    0.997252   1.000000
   540.09820    1.043239   1.000000
   540.11600    1.014121   1.000000
   540.13378    0.969740   1.000000
   540.15158    1.016932   1.000000
   540.16938    1.022153   1.000000
   540.18717    1.018338   1.000000
   540.20497    0.967933   1.000000
   540.22277    1.012112   1.000000
   540.24055    0.996047   1.000000
   540.25835    1.026170   1.000000
   540.27615    1.018539   1.000000
   540.29393    0.982793   1.000000
   540.31173    0.983998   1.000000
   540.32953    0.992031   1.000000
   540.34732    0.998859   1.000000
   540.36512    1.026772   1.000000
   540.38292    0.979179   1.000000
   540.40070    1.025768   1.000000
   540.41850    0.997854   1.000000
   540.43630    0.971548   1.000000
   540.45408    1.003879   1.000000
   540.47188    1.013719   1.000000
   540.48968    0.946646   1.000000
   540.50747    0.966126   1.000000
   540.52527    0.981990   1.000000
   540.54307    0.976367   1.000000
   540.56085    0.982392   1.000000
   540.57865    0.975162   1.000000
   540.59645    0.985002   1.000000
   540.61423    1.006891   1.000000
   540.63203    1.006690   1.000000
   540.64983    1.017133   1.000000
   540.66762    0.995244   1.000000
   540.68542    0.980584   1.000000
   540.70322    1.025366   1.000000
   540.72100    1.010104   1.000000
   540.73880    0.980785   1.000000
   540.75660    0.997051   1.000000
   540.77438    0.997051   1.000000
   540.79218    0.967531   1.000000
   540.80998    1.014121   1.000000
   540.82777    1.017334   1.000000
   540.84557    0.993838   1.000000
   540.86337    1.035005   1.000000
   540.88115    0.985605   1.000000
   540.89895    0.992031   1.000000
   540.91675    1.022555   1.000000
   540.93453    1.024965   1.000000
   540.95233    1.007293   1.000000
   540.97013    1.040227   1.000000
   540.98792    1.007494   1.000000
   541.00572    1.002875   1.000000
   541.02352    1.049063   1.000000
   541.04130    1.074968   1.000000
   541.05910    1.022153   1.000000
   541.07690    1.008899   1.000000
   541.09468    0.997252   1.000000
   541.11248    1.044645   1.000000
   541.13028    1.013920   1.000000
   541.14807    0.999461   1.000000
   541.16587    1.047657   1.000000
   541.18367    1.048460   1.000000
   541.20145    1.024161   1.000000
   541.21925    1.022354   1.000000
   541.23705    1.037415   1.000000
   541.25483    1.005686   1.000000
   541.27263    0.999863   1.000000
   541.29043    0.995043   1.000000
   541.30822    1.011309   1.000000
   541.32602    0.982191   1.000000
   541.34382    1.009502   1.000000
   541.36160    0.979982   1.000000
   541.37940    0.961306   1.000000
   541.39720    0.963917   1.000000
   541.41498    0.986609   1.000000
   541.43278    0.978777   1.000000
   541.45058    0.974158   1.000000
   541.46837    0.979179   1.000000
   541.48617    0.994441   1.000000
   541.50397    1.014522   1.000000
   541.52175    0.995043   1.000000
   541.53955    0.981588   1.000000
   541.55735    0.993437   1.000000
   541.57513    1.041632   1.000000
   541.59293    0.988818   1.000000
   541.61073    0.983797   1.000000
   541.62852    0.993035   1.000000
   541.64632    0.986207   1.000000
   541.66412    1.022555   1.000000
   541.68190    1.001068   1.000000
   541.69970    0.994240   1.000000
   541.71750    1.013518   1.000000
   541.73528    1.003277   1.000000
   541.75308    0.994842   1.000000
   541.77088    0.981789   1.000000
   541.78867    0.986006   1.000000
   541.80647    0.966326   1.000000
   541.82427    1.016530   1.000000
   541.84205    0.999863   1.000000
   541.85985    0.979580   1.000000
   541.87765    0.986006   1.000000
   541.89543    1.012715   1.000000
   541.91323    0.960302   1.000000
   541.93103    0.983797   1.000000
   541.94882    0.989219   1.000000
   541.96662    0.970945   1.000000
   541.98442    1.015526   1.000000
   542.00220    1.006289   1.000000
   542.02000    1.048058   1.000000
   542.03780    1.010506   1.000000
   542.05558    0.977773   1.000000
   542.07338    1.057497   1.000000
   542.09118    0.991228   1.000000
   542.10897    0.963314   1.000000
   542.12677    0.997252   1.000000

